From Declarative Model to Solution: Scheduling Scenario Synthesis

This paper presents deductive programming for scheduling scenario generation. Modeling for solution is achieved through program transformations. First, declarative model for scheduling problem domain is introduced. After that model is interpreted as scheduling domain language and as predicate transition Petri net. Generated reachability tree presents search space with solutions. At the end results are discussed and analyzed.

==> fig.msc.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{fig.msc.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFontNFSS\undefined%
\gdef\SetFigFontNFSS#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1824,2769)(-11,-1918)
\end{picture}%

